The radio - far infrared correlation in the faintest star forming dwarf galaxies

We study the radio - far-infrared (FIR) correlation in a sample of faint dwarf irregular galaxies using NVSS data for 1.4 GHz radio flux, Spitzer MIPS 70 um data for FIR flux, and GALEX FUV data to estimate the star formation rates (SFR). Since our target galaxies are extremely faint, we stack images of many galaxies together to estimate the average radio and FIR fluxes. We find that for a given SFR both 70 um and 1.4 GHz fluxes are low compared to the calibration for large spirals. Nonetheless, the ratio of 70 um to 1.4 GHz flux agrees within errorbars with that seen for large galaxies. The radio-FIR correlation thus appears to be the result of a 'conspiracy'. We use the SFR to estimate the non-thermal fraction of the 1.4 GHz radio emission and find it to be around 50%, much smaller than the 90% typical for spirals. We also estimate the equipartition magnetic field and find it to be ~ 2 microgauss, about five times smaller than that typical for spirals.

==> readme.txt <==
This file contain information regarding the letter "Radio - far infrared correlation in the faintest star forming dwarf galaxies".

Authors: Sambit Roychowdhury and Jayaram N. Chengalur.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@ncra.tifr.res.in
Address: NCRA-TIFR,
         Post Bag 3, Ganeshkhind, Pune 411 007, India
Tel    : +91 20 25719252

Comments: 5 pages, 1 figure, 3 tables

The compressed file "radfir_r.tar" contains the following files:

 readme.text               this file
 mn2e.cls                  MNRAS document class file
 mn2e.bst                  MNRAS Bibliography style file
 radfir_r.tex              TEX file of the letter
 radio_FIR_ov.ps           Figure 1 in the letter

